Capability-based Frameworks for Industrial Robot Skills: a Survey

The research community is puzzled with words like skill, action, atomic unit and others when describing robots' capabilities. However, for giving the possibility to integrate capabilities in industrial scenarios, a standardization of these descriptions is necessary. This work uses a structured review approach to identify commonalities and differences in the research community of robots' skill frameworks. Through this method, 210 papers were analyzed and three main results were obtained. First, the vast majority of authors agree on a taxonomy based on task, skill and primitive. Second, the most investigated robots' capabilities are pick and place. Third, industrial oriented applications focus more on simple robots' capabilities with fixed parameters while ensuring safety aspects. Therefore, this work emphasizes that a taxonomy based on task, skill and primitives should be used by future works to align with existing literature. Moreover, further research is needed in the industrial domain for parametric robots' capabilities while ensuring safety.

==> fix_duplicates.txt <==
# means fixed
-------------------


# backhaus2017digital
- ok in google
- fixed in bibtex

# pedersen2016robot
- google: duplicate: 15 vs 181
- 181: wrong identified skills

# huckaby2012taxonomic
- ok in google
- fixed in bibtex

# profanter2019hardware
- ok in google
- fixed in bibtex

# andersen2014definition
- google: duplicate
  - 16: wrong identified skills --> identified tasks
  - 196: skills missing

# nagele2018prototype
- google: duplicate: different skills
  - 42
  - 218

# steinmetz2018razer
- ok in google
- fixed in bibtex

# crosby2017integrating
- google: duplicate 
  - 257: two identified skills
  - 262: no identified skills

==> reviews.txt <==
Reviewer 1 of CASE 2022 submission 497

Comments to the author
======================

The authors propose a survey based on a systematic research method on
capability-based frameworks for robot programming for industry.
Overall, I found the description clear. However, I found the novelty of
the work to be minor, the conclusions made by the authors debatable -in
some cases of little scientific interest-, and the scope that does not
match that of RA letters from my point of view.

More specific comments follow.

- In the introduction the authors mention that the target is to
"provide the results of a structured review which tries to find
commonalities among definitions used in the robotic domain focusing on
industrial use cases". I find the commonalities among definitions of
minor scientific and technical interest for a reader.
Related to my comment above. I think such a work would be much more
interesting if it allowed to identify the most effective frameworks in
the state of the art and test them in practice on different case
studies (Tasks) created by the authors as benchmarks. These may
highlight practical issues or shortcomings (if any) that could motivate
with less debatable evidence new developments or not. Probably a
journal instead of a letter would be more suitable then. 

######------> ACTION: RE-FRAME INTRODUCTION AND ABSTRACT TO BETTER FRAME THE SCOPE AND THE GOALS
@MATTEO  ----------------- DONE

- "Process" and "Task" difference seems not to be significant in my
opinion. It sounds a bit strange to me that a "Process" should be
solution independent.

######------> ACTION: ADD REFERENCES TO OTHER PAPERS WHICH HAVE THE PROCESS IN THE PROCESS DEFINITION
@MATTEO ----------------- DONE

- Figure 3 is too qualitative in my opinion for a scientific audience.
I think histograms would be more suitable. 

######------> ACTION: CREATE HISTOGRAM OF THE CLASSES
@THOMAS  ----------------- DONE

- The description of Fig. 6 (and Fig. 6 itself) is too qualitative for
a scientific paper I think. The sentence that follows: "To properly
exploit [...] companies" lacks an argumentation that explains why that
should be the case.

######------> ACTION: REPHRASE SO WE CLEARLY SAY THAT IT IS FROM LITERATURE
@MATTEO ----------------- DONE

- DMP are mentioned but not properly introduced. 

######------> ACTION: SLIGHTLY INTRODUCED DMPs AS PARAMETER SUBSECTION
@THOMAS

- The term Industry 3.0 is not widely used. 

######------> ACTION: NOWADAYS INDUSTRY INSTEAD OF I4.0
@MATTEO ----------------- DONE

Reviewer 2 of CASE 2022 submission 497

Comments to the author
======================

This survey figured out a capability framework to show the hierarchy of
functionality-related terms frequently/infrequently used in robot
papers targeted at industrial usage. It's a decent summary of related
papers. 

Major:
1. The motivation of the paper seems vague to me. The major
contribution:  the capability-based skill architecture summarized in
this paper is common knowledge in the robotic society and a natural
thinking/idea when researchers decompose a complex task or behavior.
The vague motivation makes the contribution of this paper unclear. 

######------> ACTION: RE-FRAME INTRODUCTION AND ABSTRACT TO BETTER FRAME THE SCOPE AND THE GOALS. WE WANT TO GIVE AN OUTLOOK SUMMARIZING HOW DIFFERENT RESEARCHERS ARE REFERRING TO THIS DECOMPOSITION AND WHAT ARE THE MOST INVESTIGATED CAPABILITIES TO GIVE SOME INPUTS ON HOW STANDARDIZE THE TOPIC
@MATTEO  ----------------- DONE

Minor:
1. Page 1, paragraph 1, "high mix -low volume", why there's a hyphen
before low?

######------> ACTION: WE CAN FIX THIS
@MATTEO ----------------- DONE

2. Page 1, paragraph 1, "state-of-the art" should be
"state-of-the-art".

######------> ACTION: WE CAN FIX THIS
@MATTEO ----------------- DONE

Reviewer 3 of CASE 2022 submission 497

Comments to the author
======================


It is a very good review of publications around "robot skills". The
proposed architecture and nomenclatures are well chosen. Review method
and results are very well described and presented. 

As a practitioner, I wished to see some judgement/discussion on the
technical readiness/maturity of the published works.
These however might be beyond the scope of such a review letter.   

######------> ACTION: SEE WHAT OTHER REVIEWERS SAY
[not possible to do for the document length] @MATTEO ----------------- DONE

Reference 3 is missing source.
######------> ACTION: WE CAN FIX THIS
@MATTEO ----------------- DONE

Reviewer 13 of CASE 2022 submission 497

Comments to the author
======================

This work presented the review of several papers on the field of
capability-based skill frameworks by focusing on the industrial domain.
The review was performed via a structured approach and the research
works were classified according to some predefined criteria. The
results obtained from this were then organized using semantic
clustering and frequencies of appearance.

The idea is interesting, however there are many points are
not well explained.
1. Authors claim to use a systematic research method for conducting
this research work, but research question cannot be found in the paper.

######------> ACTION: PLACE A RESEARCH QUESTION AND CONNECT IT TO THE ABSTRACT/INTRODUCTION. WHAT ARE THE NAMES USED BY RESEARCHERS WHEN REFERRING TO CAPABILITIES? AND WHAT ARE THE MOST INVESTIGATED CAPABILITIES?
@MATTEO  ----------------- DONE

2. There are different types of industrial robots, e.g., industrial
manipulator (like, KUKA, UR), mobile industrial robot (like MiR). A
brief description of those categories would be great helpful.

######------> ACTION: REMOVE FIGURE 5 (AND REFERENCE IT IN THE TEXT)
@MATTEO ----------------- DONE
######------> GIVE A SHORT DESCRIPTION ABOUT INDUSTRIAL ROBOTS IN THE INTRODUCTION
@MATTEO

3. Appropriate citations are required. For example, authors mentioned
the research work was inspired by the research field (first paragraph
of section two), but without elaborating on research field. Any
reference for the "research field"? As well as the SRM, MES, TRL. 

######------> ACTION:ELABORATE IN THE RESEARCH FIELD IN THE BEGINNING AND THE TRL. NO CLUE ABOUT SRM AND MES (WE DO NOT DO ANYTHING ON THIS)
@MATTEO  ----------------- DONE

4. ISA95 is largely used for guiding the manufacturing operations
management (MOM) design and development, especially for MES. The
purpose of borrowing "process" from the ISA95 and why does it fit here
are missing. what about the other terms, like "task"?

######------> ACTION: REPHRASE PROCESS SO WE CLEARLY SAY THAT IT IS FROM LITERATURE AND WHY ITS NEEDED.
@MATTEO ----------------- DONE
######------> ACTION: ADD MORE ABOUT THE CHOICE OF TASK ETC.. FROM THE RESEARCH FIELD AT BEGINNING OF SECTION II
@MATTEO ----------------- DONE

5. The overall idea of the adopted architecture (Fig 1) is missing. It
would be great to describe it before going to details of each
component.

######------> ACTION: ADD MORE ABOUT THE CHOICE OF TASK ETC.. FROM THE RESEARCH FIELD AT BEGINNING OF SECTION II
@MATTEO ----------------- DONE

6. what's the difference between parameter and DerivedParameter? 

######------> ACTION: SMALL EXPLANATION IN PARAMETER II.-F
@THOMAS

7. Authors mentioned the papers selected from 2014 (section three, part
A) and there are 27 important referenced papers (section three, part
B). Why start from 2014? and why those 27 are important? Any
explanation?

######------> ACTION: WHY THOSE 27, ADD 1 LINE HERE. 2014 NO NEED
@MATTEO ----------------- DONE

8. Authors mentioned "xxx are necessary to enter the European market
were met" in section three, part C. Does that mean this is work only
focusing on the EU market? if it is so, this should be mentioned in the
early stage like introduction. 

######------> ACTION: WE CAN SAY THIS FOR THE UPCOMING EU MACHINERY DIRECTIVE (ADAPT INTRO). MACHINERY DIRECTIVE NEED TO BE FULFILLED TO ENTER THE MARKET AS FOR EXAMPLE WE CONSIDER THE EUROPEAN MACHINERY DIRECTIVE BUT FOR ENTERING OTHER MARKETS THE RESPECTIVE DIRECTIVES SHOULD BE CONSIDERED (CHECK ACROSS THE TEXT THAT WE ARE CONSISTENT)
@MATTEO ----------------- DONE

9. Authors mentioned "extracted labels from our review table and
created a list" in section four part B, but without any example or
explanation of the created list. The first two points of the part B
looks like a text mining, however some steps, like processing of stop
words, are mentioned. Why choose lemmatization not stemming? Frequency
and importance are two different things. A term appears high frequency
does not mean it is important to that document. Besides, it does make
sense of changing "moving" to "move" because it is verb. However,
"place" can also be a noun, like "in this place". It does not make
sense to count it as a skill if it is just a noun. 

######------> ACTION: BETTER REPHRASE PRE-PROCESSING STEP PG.3-4 AS LONG WE COUNT AS SINGLE OCCURRENCE IN THE DOCUMENT. WRITE ABOUT MANUALLY EXTRACTED INFORMATION
@MATTEO ----------------- DONE

10. some explanations are missing, e.g., AutomationML. Authors first
addressed it in the implementations of industrial oriented in section
four part C. However, authors do not explain why. 

######------> ACTION: WHAT AUTOMATION-ML IS?
@MATTEO ----------------- DONE
######------> ACTION: IN THE INTRODUCTION ADD A LITTLE BIT OF AML
@MATTEO

In general, many parts are left unexplained, certain sections are
written in the style of a technique specification. (e.g., section two). 

######------>UPDATE GITHUB TO THE LATEST VERSION
@THOMAS
